3D Masked Autoencoders with Application to Anomaly Detection in Non-Contrast Enhanced Breast MRI

Self-supervised models allow (pre-)training on unlabeled data and therefore have the potential to overcome the need for large annotated cohorts. One leading self-supervised model is the masked autoencoder (MAE) which was developed on natural imaging data. The MAE is masking out a high fraction of visual transformer (ViT) input patches, to then recover the uncorrupted images as a pretraining task. In this work, we extend MAE to perform anomaly detection on breast magnetic resonance imaging (MRI). This new model, coined masked autoencoder for medical imaging (MAEMI) is trained on two non-contrast enhanced MRI sequences, aiming at lesion detection without the need for intravenous injection of contrast media and temporal image acquisition. During training, only non-cancerous images are presented to the model, with the purpose of localizing anomalous tumor regions during test time. We use a public dataset for model development. Performance of the architecture is evaluated in reference to subtraction images created from dynamic contrast enhanced (DCE)-MRI.

==> dict.csv <==
personal_ws-1.1 en 69 
AE
Autoencoders
Aviv
Bercea
BraTS
CheXpert
Denoising
Dosovitskiy
Feichtenhofer
Garching
Giryes
Herent
ImageNet
Kascenas
LPS
MAEMI
Maicas
Neuherberg
Prabhakar
Raja
ResNet
Tian
ViT
ae
al
ap
argsort
auroc
autoencoder
colorlinks
curation
dataset
datasets
dce
de
denoising
eliyahus
et
filecolor
finetuned
gan
grayscale
idx
lcc
linkcolor
mae
maemi
mri
mse
neoangiogenically
np
numpy
oct
pathologies
pre
preprocessing
pretrained
pretraining
raja
resampled
sagittal
sm
sota
splncs
strided
uncorrupted
vit
voxel
voxels

